Towards Composable Distributions of Latent Space Augmentations

We propose a composable framework for latent space image augmentation that allows for easy combination of multiple augmentations. Image augmentation has been shown to be an effective technique for improving the performance of a wide variety of image classification and generation tasks. Our framework is based on the Variational Autoencoder architecture and uses a novel approach for augmentation via linear transformation within the latent space itself. We explore losses and augmentation latent geometry to enforce the transformations to be composable and involuntary, thus allowing the transformations to be readily combined or inverted. Finally, we show these properties are better performing with certain pairs of augmentations, but we can transfer the latent space to other sets of augmentations to modify performance, effectively constraining the VAE's bottleneck to preserve the variance of specific augmentations and features of the image which we care about. We demonstrate the effectiveness of our approach with initial results on the MNIST dataset against both a standard VAE and a Conditional VAE. This latent augmentation method allows for much greater control and geometric interpretability of the latent space, making it a valuable tool for researchers and practitioners in the field.

==> Tikz/DAG_aug.tikz <==
\begin{tikzpicture}

    % Encoder
    \draw[rounded corners, fill=gray!10] (-0.75, -2.5) rectangle (1.75, 1) {};
    
    %%% Nodes
    \node[draw, shape=circle, color=blue!50, fill=blue!50, very thick, minimum size = 0.02cm] at (0.5,0) (x_og) {};
    \node[draw, shape=circle, color={rgb:black,1;red,2}, fill={rgb:black,1;red,2}, very thick, minimum size = 0.02cm] at (0, -1) (x_aug1) {};
    \node[draw, shape=circle, color={rgb:black,1;yellow,4}, fill={rgb:black,1;yellow,4}, very thick, minimum size = 0.02cm] at (1, -1) (x_aug2) {};
    \node[draw, shape=circle, color=orange!50, fill=orange!50, very thick, minimum size = 0.02cm] at (0.5, -2) (x_comp) {};


    % % Labels
    \node [text width=3cm] (0) at (1, 0.8) {\textsc{\small{Image Space}}};
    \node [text width=1cm] (0) at (0.5, 0.3) {\small $x_{orig}$};
    \node [text width=1cm] (0) at (-0.2,-1.3) {\small $x_{Aug_1}$};
    \node [text width=1cm] (0) at (1.4,-1.4) {\small $x_{Aug_2}$};
    \node [text width=1cm] (0) at (0.5,-2.3) {\small $x_{Aug Comp}$};

    %%% Edges
    \draw[ultra thick, ->] (x_og) -- (x_aug1);
    \draw[ultra thick, ->] (x_og) -- (x_aug2);
    \draw[ultra thick, ->] (x_aug1) -- (x_comp);
    \draw[ultra thick, ->] (x_aug2) -- (x_comp);

    % Encoder
    \draw[fill=purple!20] ([xshift=1.3cm]x_og.north east) -- ([xshift=2.3cm,yshift=-0.8cm]x_og.north east) -- ([xshift=2.3cm,yshift=0.8cm]x_comp.south east) -- ([xshift=1.3cm]x_comp.south east) -- cycle; 
    \node (ENC) at ([xshift=1.7cm,yshift=-1cm]x_og.south east) {\textsc{\small{Enc}}};
    
\end{tikzpicture}
